Measurement of colour flow with the jet pull angle in $t\bar{t}$ events using the ATLAS detector at $\sqrt{s}=8$ TeV

The distribution and orientation of energy inside jets is predicted to be an experimental handle on colour connections between the hard--scatter quarks and gluons initiating the jets. This Letter presents a measurement of the distribution of one such variable, the jet pull angle. The pull angle is measured for jets produced in $t\bar{t}$ events with one $W$ boson decaying leptonically and the other decaying to jets using 20.3 fb$^{-1}$ of data recorded with the ATLAS detector at a centre-of-mass energy of $\sqrt{s}=8$ TeV at the LHC. The jet pull angle distribution is corrected for detector resolution and acceptance effects and is compared to various models.

==> Metadata.txt <==
Title: Measurement of colour flow with the jet pull angle in $t\bar{t}$ events using the ATLAS detector at $\sqrt{s}=8$ TeV
Abstract: The distribution and orientation of energy inside jets is predicted to be an experimental handle on colour connections between the hard--scatter quarks and gluons initiating the jets.  This Letter presents a measurement of the distribution of one such variable, the jet pull angle. The pull angle is measured for jets produced in $t\bar{t}$ events with one $W$ boson decaying leptonically and the other decaying to jets using 20.3 fb$^{-1}$ of data recorded with the ATLAS detector at a centre--of--mass energy of $\sqrt{s}=8$ TeV at the LHC. The jet pull angle distribution is corrected for detector resolution and acceptance effects and is compared to various models.
Comments: 15 pages plus author list + cover pages (31 pages total), 5 figures, 4 tables, submitted to Physics Letters B, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TOPQ-2014-09/ 
Report-no: CERN-PH-EP-2015-128

